Research Challenges for Heterogeneous CPS Design

Heterogeneous computing is widely used at all levels of computing from data center to edge due to its power/performance characteristics. However, heterogeneity presents challenges. Interoperability---the management of workloads across heterogeneous resources---requires more careful design than is the case for homogeneous platforms. Cyber-physical systems present additional challenges. This article considers research challenges in heterogeneous CPS design, including interoperability, physical modeling, models of computation, self-awareness and adaptation, architecture, and scheduling.

==> local-dictionary.txt <==
Changhee
CPSs
PAs
subinit
DPD
memoryless
quantized
Givehchi
al
et
Chantem
Heechul
Leeser
Massimiliano
Mishra
Nikdast
Pierobon
Shivakant
Shrivastava
Yun

